Morphological asymmetries of quasar host galaxies with Subaru Hyper Suprime-Cam

How does the host galaxy morphology influence a central quasar or vice versa? We address this question by measuring the asymmetries of 2424 SDSS quasar hosts at $0.2<z<0.8$ using broad-band ($grizy$) images from the Hyper Suprime-Cam Subaru Strategic Program. Control galaxies (without quasars) are selected by matching the redshifts and stellar masses of the quasar hosts. A two-step pipeline is run to decompose the PSF and \sersic\ components, and then measure asymmetry indices ($A_{\rm CAS}$, $A_{\rm outer}$, and $A_{\rm shape}$) of each quasar host and control galaxy. We find a mild correlation between host asymmetry and AGN bolometric luminosity ($L_{\rm bol}$) for the full sample (spearman correlation of 0.37) while a stronger trend is evident at the highest luminosities ($L_{\rm bol}>45$). This then manifests itself into quasar hosts being more asymmetric, on average, when they harbor a more massive and highly accreting black hole. The merger fraction also positively correlates with $L_{\rm bol}$ and reaches up to 35\% for the most luminous. Compared to control galaxies, quasar hosts are marginally more asymmetric (excess of 0.017 in median at 9.4$\sigma$ level) and the merger fractions are similar ($\sim 16.5\%$). We quantify the dependence of asymmetry on optical band which demonstrates that mergers are more likely to be identified with the bluer bands and the correlation between $L_{\rm bol}$ and asymmetry is also stronger in such bands. We stress that the band dependence, indicative of a changing stellar population, is an important factor in considering the influence of mergers on AGN activity.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
